Strain dependence of the Bloch domain component in 180$^\circ$ domains in bulk PbTiO$_{3}$ from first-principles

We investigate the emergence of Bloch-type polarization components in 180$^\circ$ ferroelectric domain walls in bulk PbTiO$_{3}$ under varying mechanical boundary conditions, using first-principles simulations based on density functional theory. A spontaneous Bloch component$-$primarily associated with Pb displacements confined within the PbO domain wall plane$-$condense under realistic strain conditions on top of the Ising-type domain walls. The amplitude and energetic stabilization of this component are highly sensitive to the in-plane lattice parameters. In particular, tensile strains akin to those imposed by DyScO$_{3}$ substrates enhance the Bloch component and lead to energy reductions as large as 10.7 mJ/m$^{2}$ (10.6 meV/$\square$) with respect to the most stable structure including only Ising and N\'eel components. We identify a relatively flat energy landscape for the Bloch polarization, highlighting the tunability of chiral textures through strain engineering. Our results offer a predictive framework for estimating the strain-dependent onset temperature of Bloch-type domain wall components and provide insight into the design of topologically nontrivial and chiral polar structures in ferroelectrics.

==> Scripts/Bloch_minima_plot.py.txt <==
#################################################
# A code for plotting layer by layer P_y        #
# polarization of PbTiO3, 20 x 1 x 1 supercell. #
# By Stephen Chege                              #
# Date 22nd April 2025, 15:41                   #
#################################################

import numpy as np
import matplotlib.pyplot as plt

## -------------------------------------------- LOAD DATA ------------------------------------- ##

# Load the data, skipping the header
smallBloch_data = np.loadtxt("Small-Bloch/PbTiO3.XV.P.dat", comments="#") # Small-Bloch
LargeBloch_data = np.loadtxt("Large-Bloch/PbTiO3.XV.P.dat", comments="#") # Large-Bloch
ExtraLargeBloch_data = np.loadtxt("Extra-large-Bloch/PbTiO3.XV.P.dat", comments="#") # Extra-large-Bloch
ExtraLargeBlochTwo_data = np.loadtxt("Extra-large-Bloch-2/PbTiO3.XV.P.dat", comments="#") # Extra-large-Bloch-2

## ------------------------------------------ EXTRACT COLUMNS ----------------------------------- ##
# Extract columns polarization and position data
# %%%%%% Small Bloch %%%%%%%%%
smallBloch_X = smallBloch_data[:, 0] #Length of supercell along x-axis in Angstroms
smallBlochPy = smallBloch_data[:, 2] # Ising + Neel + Bloch

# %%%%%% Large Bloch %%%%%%%%%
LargeBloch_X = LargeBloch_data[:, 0] #Length of supercell along x-axis in Angstroms
LargeBlochPy = LargeBloch_data[:, 2] # Ising + Neel + Bloch

# %%%%%% ExtraLarge Bloch %%%%%%%%%
ExtraLargeBloch_X = ExtraLargeBloch_data[:, 0] #Length of supercell along x-axis in Angstroms
ExtraLargeBlochPy = ExtraLargeBloch_data[:, 2] # Ising + Neel + Bloch

# %%%%%% ExtraLarge Bloch 2 %%%%%%%%%
ExtraLargeBlochTwo_X = ExtraLargeBlochTwo_data[:, 0] #Length of supercell along x-axis in Angstroms
ExtraLargeBlochTwoPy = ExtraLargeBlochTwo_data[:, 2] # Ising + Neel + Bloch

# Create alternating labels for PbO and TiO2 layers (SIESTA)
X_label = []

for position in range(len(smallBloch_X)):
    if position % 2 == 0:
        X_label.append("PbO")
    else:
        X_label.append("TiO$_2$")

    
## -------------------------------------------- PLOT DATA ------------------------------------- ##
# Plotting
plt.rcParams["font.family"] = "Times New Roman" # Apply Times New Roman font

# # Create a figure with specific size
fig, ax = plt.subplots(1, 1, figsize=(8, 6), constrained_layout=True) # row, column, image size


#%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
#       SIESTA PLOT          %
#%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
# ----- SIESTA PLOT --------#
ax.plot(smallBloch_X, smallBlochPy, '-k') # Small-Bloch
ax.plot(LargeBloch_X, LargeBlochPy, '-c') # Large-Bloch
ax.plot(ExtraLargeBloch_X, ExtraLargeBlochPy, '-m') # Extra-large-Bloch
ax.plot(ExtraLargeBlochTwo_X, ExtraLargeBlochTwoPy, '-', color='orange') # Extra-large-Bloch-2


# Set axis labels
ax.set_ylabel("P$_y$", fontsize=16)

# Alternating PbO and TiO2 labels on the x-axis
ax.set_xticks(smallBloch_X) # sets tick labels at the position(in Angstroms) of the PbO
                           # or TiO2 layer.
ax.set_xticklabels(X_label, rotation=90) 

# Change label size on ticks
ax.tick_params(axis='both', labelsize=14)

# set length of axis
ax.set_xlim([ExtraLargeBlochTwo_X[0]-1, ExtraLargeBlochTwo_X[-1]+1])
ax.set_ylim([np.min(ExtraLargeBlochTwoPy)-0.05, np.max(ExtraLargeBlochTwoPy)+0.05])


# save figure
plt.savefig("MultipleBlochMinima_fully_relaxed_cell.png", dpi=300)

# Show plot
plt.show()


==> Scripts/dw_energy.py.txt <==
"""
A code to compute energy of Domain Wall(DW) in mJ/m^2
This code calculates the DW energy of a 20 x 1 x 1 PbTiO3
supercell.
8th January 2024 at 14:11 
By Stephen Chege
"""
# Bulk phase lattice constants in Ang
#lattice_b = 3.871
#lattice_c = 4.220

# Getting the energy of the supercell in eV
# ----------------------
# Fully relaxed
energy_supercell = -173374.208988   # Ising
#energy_supercell = -173374.219176   # Ising + Neel
#energy_supercell = -173374.225949   # Ising + Neel + Bloch

# Get the lattice parameter b in Ang
#lattice_b = 3.889483                # Ising
#lattice_b = 3.888776                # Ising + Neel
#lattice_b = 3.892561                # Ising + Neel + Bloch

# Get the lattice parameter c in Ang
#lattice_c = 4.116203               # Ising
#lattice_c = 4.116656               # Ising + Neel
#lattice_c = 4.114941               # Ising + Neel + Bloch
# ----------------------

# ----------------------
# a = b = 3.889 Ang, fixed SrTiO3
#energy_supercell = -173374.208637   # Ising
#energy_supercell = -173374.218806   # Ising + Neel
#energy_supercell = -173374.224547   # Ising + Neel + Bloch

# Get the lattice parameter b in Ang
#lattice_b = 3.889                   # Ising
#lattice_b = 3.889                   # Ising + Neel
#lattice_b = 3.889                   # Ising + Neel + Bloch

# Get the lattice parameter c in Ang
#lattice_c = 4.120255                # Ising
#lattice_c = 4.119537                # Ising + Neel
#lattice_c = 4.120357                # Ising + Neel + Bloch
# ----------------------

# ----------------------
# a = b = 3.912274 Ang, fixed cubic DyScO3
#energy_supercell = -173374.152920   # Ising
#energy_supercell = -173374.162818   # Ising + Neel
#energy_supercell = -173374.182787   # Ising + Neel + Bloch

# Get the lattice parameter b in Ang
#lattice_b = 3.912274                   # Ising
#lattice_b = 3.912274                # Ising + Neel
#lattice_b = 3.912274                # Ising + Neel + Bloch

# Get the lattice parameter c in Ang
#lattice_c = 4.068481                # Ising
#lattice_c = 4.068318                # Ising + Neel
#lattice_c = 4.071091                # Ising + Neel + Bloch
# ----------------------

# ----------------------
# a = 3.912274 Ang, b = 3.915790 fixed orthorrhombic DyScO3
#energy_supercell = -173374.142024   # Ising
#energy_supercell = -173374.153145   # Ising + Neel
#energy_supercell = -173374.174325   # Ising + Neel + Bloch

# Get the lattice parameter b in Ang
#lattice_b = 3.915790                   # Ising
#lattice_b = 3.915790                # Ising + Neel
#lattice_b = 3.915790                # Ising + Neel + Bloch

# Get the lattice parameter c in Ang
#lattice_c = 4.065017                # Ising
#lattice_c = 4.066235                # Ising + Neel
#lattice_c = 4.068537                # Ising + Neel + Bloch
# ----------------------

# ----------------------
# b = 3.912274 Ang, a = 3.915790 fixed orthorrhombic DyScO3
#energy_supercell =  -173374.144250  # Ising
#energy_supercell = -173374.154174   # Ising + Neel
#energy_supercell = -173374.173931   # Ising + Neel + Bloch

# Get the lattice parameter b in Ang
#lattice_b = 3.912274                   # Ising
#lattice_b = 3.912274                # Ising + Neel
#lattice_b = 3.912274                # Ising + Neel + Bloch

# Get the lattice parameter c in Ang
#lattice_c = 4.067192                # Ising
#lattice_c = 4.067334                # Ising + Neel
#lattice_c = 4.064939                # Ising + Neel + Bloch
# ----------------------
# ----------------------
# Fixed to optimized bulk tetragonal ferroelectric cell
#energy_supercell = -173374.144900   # Ising
#energy_supercell = -173374.158046   # Ising + Neel
#energy_supercell = -173374.162473   # Ising + Neel + Bloch

# Get the lattice parameter b in Ang
#lattice_b = 3.870565                   # Ising
#lattice_b = 3.870565                # Ising + Neel
#lattice_b = 3.870565                # Ising + Neel + Bloch

# Get the lattice parameter c in Ang
#lattice_c = 4.220001                # Ising
#lattice_c = 4.220001                # Ising + Neel
#lattice_c = 4.220001                # Ising + Neel + Bloch
# ----------------------

def dw_energy(energy_supercell, lattice_b, lattice_c):
    #Number of unit cells in the supercell (In our case 20 x 1 x 1)
    number_uc = 20

    # Energy of relaxed bulk tetragonal ferroelectric unit cell in eV
    energy_tetra = -8668.729994

    #Energy of DW in eV per unit cell, according to Eq. (1) of the paper
    dw_energy_in_eV_uc = (float(energy_supercell)-number_uc * energy_tetra)*0.5
    
    print(dw_energy_in_eV_uc, " eV per unit cell")

    #Convert DW energy to mJ
    eV2J = 1.6022e-19
    dw_energy_in_mJ_uc = dw_energy_in_eV_uc * eV2J * 1.e3
    
    # print(dw_energy_in_mJ, "mJ")
    
    # Area of PbO plane lattice_b x lattice_c, b and c are in Ang
    area_in_meters_squared = float(lattice_b) * float(lattice_c) * 1.e-20

    energy_in_mJ_per_meter_squared = (dw_energy_in_mJ_uc / area_in_meters_squared)  

    print(energy_in_mJ_per_meter_squared, "mJ/m^2")

dw_energy(energy_supercell, lattice_b, lattice_c)


==> Scripts/dw_width.py.txt <==
#####################################################
# A script for computing the width of the DW        #
# also known as delta parameter for a 20 x 1 x 1    #
# PbTiO3 supercell.                                 #
# By Stephen Chege                                  #
# Date 1st April 2025, 14:26                        #
#####################################################
import numpy as np
import matplotlib.pyplot as plt
from scipy.optimize import curve_fit

# Load the data, skipping the header
polarization_data = np.loadtxt("PbTiO3.XV.P.dat", comments="#") # Replace with your polarization data

x_in_Ang = polarization_data[:,0] # Layer positions
Pz = polarization_data[:, 3] # Layer-by-layer Ising polarization values

# Get domain wall center plane
dw_center_index = int(len(x_in_Ang) / 2)

dw_center_x = x_in_Ang[dw_center_index]  # Position of DW center

# Select a symmetric WINDOW around the domain wall
WINDOW = 10 # change this based on layers you want to include away from the center of the DW.
dw_region_x = x_in_Ang[dw_center_index - WINDOW : dw_center_index + WINDOW] # domain wall region
dw_region_Pz = Pz[dw_center_index - WINDOW : dw_center_index + WINDOW] # Pz values

#  Define the tanh fitting function
def tanh_fit(x, Po, delta, x0):
    """
    Hyperbolic tangent function for fitting the domain wall profile.

    Parameters:
    x    : Position (Å)
    Ps   : Saturation polarization (maximum absolute Pz)
    delta: Domain wall width (Å)
    x0   : Domain wall center position (Å)

    Returns:
    Pz value at position x
    """
    return Po * np.tanh((x - x0) / delta)


# Initial parameter guesses (Po from max |Pz|, delta ~ 5 Å, x0 = dw_center_x)
initial_guess = [max(abs(dw_region_Pz)), 5.0, dw_center_x] 

# Perform the curve fitting
params, _ = curve_fit(tanh_fit, dw_region_x, dw_region_Pz, p0=initial_guess)

# Extract the fitted domain wall width
Po_fitted, delta_fitted, x0_fitted = params


# --------- PLOTTING -------------------------#
# Create alternating labels for PbO and TiO2 layers
# X_label = []

# for i in range(len(x_in_Ang)):
#     if i % 2 == 0:
#         X_label.append("PbO")
#     else:
#         X_label.append("TiO$_2$")


# # Plotting the tanhfit
# fig, ax = plt.subplots(1, 1, figsize=(8, 6), constrained_layout=True)
# ax.plot(x_in_Ang, Pz, label="Ising", color="red")
# ax.plot(dw_region_x, tanh_fit(dw_region_x, *params), 'c--')
# ax.set_ylabel("P$_z$")

# # Alternating PbO and TiO2 labels on the x-axis
# ax.set_xticks(x_in_Ang) # sets tick labels at the position(in Angstroms) of the PbO
#                            # or TiO2 layer.
# ax.set_xticklabels(X_label, rotation=90) 

# # set length of axis
# ax.set_xlim([x_in_Ang[0]-1, x_in_Ang[-1]+1])
# ax.set_ylim([np.min(Pz)-0.1, np.max(Pz)+0.1])

#save figure
# plt.savefig("dw_width.png", dpi=300)

# plt.show()

# Print result
print(f"Estimated domain wall width: {delta_fitted:.2f} Ang")
print(f"Fitted polarization: {Po_fitted} C/m^2")
print(f"Layer by layer computed polarization: {np.max(dw_region_Pz)} C/m^2")


==> Scripts/epsilon1_plot.py.txt <==
import numpy as np
import matplotlib.pyplot as plt

# Load data
# y-values of the plot aka epsilon_1
noPxnoPy_data = np.loadtxt("Relax_cell-noPxnoPy.dat")
noPy_data = np.loadtxt("RelaxCell-noPy.dat")
PxPyPz_data = np.loadtxt("Relax_cell.dat")

# x_values of the plot aka PbO plane positions in Ang
PbO_positions_data = np.loadtxt("PbO_positions.dat")

# Put the values in an array
noPxnoPy = noPxnoPy_data[:]
noPy = noPy_data[:]
PxPyPz = PxPyPz_data[:]
PbO_positions = PbO_positions_data[:]

# Create labels for PbO planes
X_label = []

for i in range(len(PbO_positions)):
        X_label.append("PbO")


# Plotting
plt.rcParams["font.family"] = "Times New Roman" # Apply Times New Roman font
plt.figure(figsize=(8, 6), constrained_layout=True)
plt.plot(PbO_positions, noPxnoPy, '-r') #noPxnoPy
plt.plot(PbO_positions, noPy, '-g') #noPy
plt.plot(PbO_positions, PxPyPz, '-b') #PxPyPz

# Set axis labels
plt.ylabel(r'$\mathrm{\epsilon_{1}}$', fontsize=16)
plt.xticks(PbO_positions, X_label, rotation=90)

# set axis limits
plt.xlim(PbO_positions[0]-2, PbO_positions[-1]+2)

# Change label size on ticks
plt.tick_params(axis='both', labelsize=14)

# save figure
plt.savefig("epsilon1_plot.png", dpi=300)

# Show plot
plt.show()








# print(noPxnoPy)









==> Scripts/polarization_profile.py.txt <==
#################################################
# A code for plotting layer by layer            #
# polarization of PbTiO3, 20 x 1 x 1 supercell. #
# By Stephen Chege                              #
# Date 28th March 2025, 14:26                   #
#################################################

import numpy as np
import matplotlib.pyplot as plt
from mpl_toolkits.axes_grid1.inset_locator import inset_axes

## -------------------------------------------- LOAD DATA ------------------------------------- ##

# Load the data, skipping the header
polarization_data = np.loadtxt("PbTiO3.XV.P.dat", comments="#")

# ABINIT polarization data
abinit_pol_data = np.loadtxt("results_pol_fullyrelaxed.dat", comments="#")

# Extract columns for SIESTA polarization data
x_supercell = polarization_data[:, 0] #Length of supercell along x-axis in Angstroms
Pz = polarization_data[:, 3] # Ising polarization values
Px = polarization_data[:, 1] # Ising + Neel polarization values
Py = polarization_data[:, 2] # Ising + Neel + Bloch

# Extract columns for ABINIT data
# abinit_cell_number = abinit_pol_data[:,0] # unit cell number
abinit_layer_pos = abinit_pol_data[:,0] # layer position in Ang
abinit_Pz = abinit_pol_data[:,3] # Ising polarization values
abinit_Px = abinit_pol_data[:,1] # Ising + Neel polarization values
abinit_Py = abinit_pol_data[:,2] # Ising + Neel + Bloch


# Create alternating labels for PbO and TiO2 layers (SIESTA)
X_label = []

for i in range(len(x_supercell)):
    if i % 2 == 0:
        X_label.append("PbO")
    else:
        X_label.append("TiO$_2$")

    
## -------------------------------------------- PLOT DATA ------------------------------------- ##
# Plotting
plt.rcParams["font.family"] = "Times New Roman" # Apply Times New Roman font

# # Create a figure with specific size
fig, ax = plt.subplots(1, 1, figsize=(8, 6), constrained_layout=True) # row, column, image size


#%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
#       SIESTA & ABINIT PLOT          %
#%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
# ----- SIESTA PLOT --------#
ax.plot(x_supercell, Pz, linestyle='solid', color='red') # plot Ising polarization profile
ax.plot(x_supercell, Px, linestyle='solid', color='green') # plot Ising + Neel polarization profile
ax.plot(x_supercell, Py, linestyle='solid', color='blue') # plot Ising + Neel + Bloch polarization profile

# ----- ABINIT PLOT --------#
ax.plot(abinit_layer_pos, abinit_Pz, linestyle='dashed', color='red') # plot Ising polarization profile
ax.plot(abinit_layer_pos, abinit_Px, linestyle='dashed', color='green') # plot Ising + Neel polarization profile
ax.plot(abinit_layer_pos, abinit_Py, linestyle='dashed', color='blue') # plot Ising + Neel + Bloch polarization profile


# Set axis labels
ax.set_ylabel("P$_z$", fontsize=16)

# Alternating PbO and TiO2 labels on the x-axis
ax.set_xticks(x_supercell) # sets tick labels at the position(in Angstroms) of the PbO
                           # or TiO2 layer.
ax.set_xticklabels(X_label, rotation=90) 

# Change label size on ticks
ax.tick_params(axis='both', labelsize=14)

# set length of axis
ax.set_xlim([x_supercell[0]-1, x_supercell[-1]+1])
ax.set_ylim([np.min(Pz)-0.1, np.max(Pz)+0.1])

# Draw vertical line at PbO centre DW plane
x_vert = x_supercell[int(len(x_supercell)/2)] # line position in x-axis
ax.axvline(x=x_vert, color='black', linestyle='-.')

# Place (a) label on the plot
ax.text(x_supercell[0], np.max(Pz), "(a)", fontsize=14)

# *******************************************
# **** Inset Plot for the Neel component ****
# ******************************************* 
# Inset focus of x-axis around DW 
WINDOW = 6 # number of layers away from center of DW
CODW = int(len(x_supercell) / 2) # center of DW
x_axis_inset_coord_siesta = x_supercell[CODW - WINDOW: CODW + WINDOW]
x_axis_inset_coord_abinit = abinit_layer_pos[CODW - WINDOW: CODW + WINDOW]

# Px polarization values around DW
y_axis_inset_coord_siesta = Px[CODW - WINDOW:CODW+WINDOW]
y_axis_inset_coord_abinit = abinit_Px[CODW - WINDOW:CODW+WINDOW]


# Inset plot
inset_ax = inset_axes(ax, width="38%", height="30%", loc="upper right", borderpad=0.5)
inset_ax.plot(x_axis_inset_coord_siesta, y_axis_inset_coord_siesta, linestyle='solid', color='green') # siesta
inset_ax.plot(x_axis_inset_coord_abinit, y_axis_inset_coord_abinit, linestyle='dashed', color='green') # abinit


# set tick label size
inset_ax.tick_params(axis='both', labelsize=12)

# Alternating PbO and TiO2 labels on the x-axis, for the inset plot
inset_ax.set_xticks(x_axis_inset_coord_siesta) # sets tick labels at the position(in Angstroms) of the PbO
                           # or TiO2 layer.
inset_ax.set_xticklabels(X_label[CODW - WINDOW:CODW+WINDOW], rotation=90) 

# # remove xticks
# inset_ax.set_xticks([])

# set length of axis
inset_ax.set_xlim([x_supercell[CODW - WINDOW]-1, x_supercell[CODW + WINDOW]])
inset_ax.set_ylim([np.min(Px)-0.0015, np.max(Px)+0.0015])

# Draw vertical line at PbO centre DW plane
inset_ax.axvline(x=x_vert, color='black', linestyle='-.')

# save figure
plt.savefig("abinit-siesta-fully-relaxed-supercell-pol_profile.png", dpi=300)

# Show plot
plt.show()

